Nitrogen K-shell photoabsorption

Reliable atomic data have been computed for the spectral modeling of the nitrogen K lines, which may lead to useful astrophysical diagnostics. Data sets comprise valence and K-vacancy level energies, wavelengths, Einstein $A$-coefficients, radiative and Auger widths and K-edge photoionization cross sections. An important issue is the lack of measurements which are usually employed to fine-tune calculations so as to attain spectroscopic accuracy. In order to estimate data quality, several atomic structure codes are used and extensive comparisons with previous theoretical data have been carried out. In the calculation of K photoabsorption with the Breit--Pauli $R$-matrix method, both radiation and Auger damping, which cause the smearing of the K edge, are taken into account. This work is part of a wider project to compute atomic data in the X-ray regime to be included in the database of the popular {\sc xstar} modeling code.

==> tab10.txt <==
Title: Nitrogen K-shell photoabsorption
Authors: J. Garcia et al.
Table 10: Valence and Auger levels for nitrogen ions
=========================================================================================
Byte-by-byte Description of file: table10.txt
-----------------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
-----------------------------------------------------------------------------------------
   1-  5 I5     ---     N               Ion electron occupancy
   6- 10 I5     ---     i               Level index
  11- 15 I5     ---     2S+1            Spin multiplicity
  16- 20 I5     ---     L               Total orbital angular momentum quantum number
  21- 25 I5     ---     2J              2*(Total angular momentum quantum number)
  31- 55 A25    ---     Configuration   Electron configuration assignment
  56- 65 F10.4  eV      Energy          Level energy
  66- 77 E12.2  s-1     Ar              Level radiative width
  78- 89 E12.2  s-1     Aa              Level Auger width
-----------------------------------------------------------------------------------------
    1    1    2    0    1     1s 2S1/2                     0.0000   -9.99E+02   -9.99E+02
    1    2    2    0    1     2s 2S1/2                   500.3121   -9.99E+02   -9.99E+02
    1    3    2    1    1     2p 2Po1/2                  500.3124    1.51E+12   -9.99E+02
    1    4    2    1    3     2p 2Po3/2                  500.4214    1.51E+12   -9.99E+02
    2    1    1    0    0     1s2 1S0                      0.0000   -9.99E+02   -9.99E+02
    2    2    3    0    2     1s2s 3S1                   419.2093   -9.99E+02   -9.99E+02
    2    3    3    1    0     1s2p 3Po0                  425.7365    7.01E+07   -9.99E+02
    2    4    3    1    2     1s2p 3Po1                  425.7572    1.52E+08   -9.99E+02
    2    5    3    1    4     1s2p 3Po2                  425.7992    7.21E+07   -9.99E+02
    2    6    1    0    0     1s2s 1S0                   426.4470    9.68E+00   -9.99E+02
    2    7    1    1    2     1s2p 1Po1                  430.4582    2.12E+12   -9.99E+02
    3    1    2    0    1     1s22s 2S1/2                  0.0000   -9.99E+02   -9.99E+02
    3    2    2    1    1     1s22p 2Po1/2                 9.9459    3.32E+08   -9.99E+02
    3    3    2    1    3     1s22p 2Po3/2                 9.9774    3.35E+08   -9.99E+02
    3    4    2    0    1     1s2s2 2S1/2                410.1562    1.22E+11    9.79E+13
    3    5    4    1    1     1s(2S)2s2p(3Po) 4Po1/2     413.0288    5.05E+06    1.44E+07
    3    6    4    1    3     1s(2S)2s2p(3Po) 4Po3/2     413.0471    1.27E+07    3.65E+07
    3    7    4    1    5     1s(2S)2s2p(3Po) 4Po5/2     413.0778    0.00E+00    1.76E+07
    3    8    2    1    1     1s(2S)2s2p(3Po) 2Po1/2     420.8755    1.65E+12    7.63E+12
    3    9    2    1    3     1s(2S)2s2p(3Po) 2Po3/2     420.8968    1.65E+12    7.30E+12
    3   10    4    1    1     1s(2S)2p2(3P) 4P1/2        424.3267    7.99E+08    5.54E+06
    3   11    4    1    3     1s(2S)2p2(3P) 4P3/2        424.3446    8.06E+08    4.65E+08
    3   12    4    1    5     1s(2S)2p2(3P) 4P5/2        424.3741    8.15E+08    2.85E+09
    3   13    2    1    1     1s(2S)2s2p(1Po) 2Po1/2     425.6391    1.63E+11    6.06E+13
    3   14    2    1    3     1s(2S)2s2p(1Po) 2Po3/2     425.6545    1.55E+11    6.10E+13
    3   15    2    2    3     1s(2S)2p2(1D) 2D3/2        429.2436    8.33E+11    1.07E+14
    3   16    2    2    5     1s(2S)2p2(1D) 2D5/2        429.2442    8.32E+11    1.07E+14
    3   17    2    1    1     1s(2S)2p2(3P) 2P1/2        430.3236    2.68E+12    1.20E+08
    3   18    2    1    3     1s(2S)2p2(3P) 2P3/2        430.3597    2.68E+12    4.50E+10
    3   19    2    0    1     1s(2S)2p2(1S) 2S1/2        437.1874    7.86E+11    1.60E+13
    4    1    1    0    0     1s22s2 1S0                   0.0000   -9.99E+02   -9.99E+02
    4    2    3    1    0     1s22s2p 3Po0                 8.3920   -9.99E+02   -9.99E+02
    4    3    3    1    2     1s22s2p 3Po1                 8.4008    4.70E+02   -9.99E+02
    4    4    3    1    4     1s22s2p 3Po2                 8.4184   -9.99E+02   -9.99E+02
    4    5    1    1    2     1s22s2p 1Po1                17.2102    2.77E+09   -9.99E+02
    4    6    3    1    0     1s22p2 3P0                  21.8846    1.85E+09   -9.99E+02
    4    7    3    1    2     1s22p2 3P1                  21.8933    1.85E+09   -9.99E+02
    4    8    3    1    4     1s22p2 3P2                  21.9105    1.86E+09   -9.99E+02
    4    9    1    2    4     1s22p2 1D2                  24.2150    2.31E+08   -9.99E+02
    4   10    1    0    0     1s22p2 1S0                  30.3419    3.36E+09   -9.99E+02
    4   11    3    1    0     1s2s22p 3Po0               410.0799    5.72E+10    1.10E+14
    4   12    3    1    2     1s2s22p 3Po1               410.0948    5.73E+10    1.09E+14
    4   13    3    1    4     1s2s22p 3Po2               410.1250    5.74E+10    1.09E+14
    4   14    5    1    2     1s(2S)2s2p2(4P) 5P1        411.7017    5.76E+06    2.65E+08
    4   15    5    1    4     1s(2S)2s2p2(4P) 5P2        411.7173    3.94E+06    1.32E+08
    4   16    5    1    6     1s(2S)2s2p2(4P) 5P3        411.7406    3.76E+06    5.29E+08
    4   17    1    1    2     1s2s22p 1Po1               413.8718    1.67E+12    7.34E+13
    4   18    3    1    0     1s(2S)2s2p2(4P) 3P0        420.3553    2.30E+12    1.77E+13
    4   19    3    1    2     1s(2S)2s2p2(4P) 3P1        420.3670    2.30E+12    1.76E+13
    4   20    3    1    4     1s(2S)2s2p2(4P) 3P2        420.3907    2.30E+12    1.75E+13
    4   21    3    2    2     1s(2S)2s2p2(2D) 3D1        421.0956    7.26E+11    9.51E+13
    4   22    3    2    6     1s(2S)2s2p2(2D) 3D3        421.0957    7.26E+11    9.51E+13
    4   23    3    2    4     1s(2S)2s2p2(2D) 3D2        421.0958    7.26E+11    9.51E+13
    4   24    3    0    2     1s(2S)2s2p2(2S) 3S1        425.7094    7.88E+11    4.51E+13
    4   25    5    0    4     1s2p3 5So2                 427.0700    3.33E+09    4.73E+08
    4   26    1    2    4     1s(2S)2s2p2(2D) 1D2        427.1172    7.44E+11    1.75E+14
    4   27    3    1    0     1s(2S)2s2p2(2P) 3P0        428.5054    9.19E+10    8.43E+13
    4   28    3    1    2     1s(2S)2s2p2(2P) 3P1        428.5172    9.15E+10    8.42E+13
    4   29    3    1    4     1s(2S)2s2p2(2P) 3P2        428.5402    9.06E+10    8.44E+13
    4   30    1    1    2     1s(2S)2s2p2(2P) 1P1        431.1610    2.35E+12    2.34E+13
    4   31    1    0    0     1s(2S)2s2p2(2S) 1S0        431.7259    8.44E+11    1.19E+14
    4   32    3    2    2     1s2p3 3Do1                 432.7622    6.93E+11    1.22E+14
    4   33    3    2    4     1s2p3 3Do2                 432.7623    6.93E+11    1.22E+14
    4   34    3    2    6     1s2p3 3Do3                 432.7626    6.92E+11    1.22E+14
    4   35    3    0    2     1s2p3 3So1                 433.9272    3.13E+12    2.28E+09
    4   36    1    2    4     1s2p3 1Do2                 436.2197    2.27E+12    1.23E+14
    4   37    3    1    0     1s2p3 3Po0                 437.4444    6.84E+11    7.21E+13
    4   38    3    1    2     1s2p3 3Po1                 437.4456    6.84E+11    7.21E+13
    4   39    3    1    4     1s2p3 3Po2                 437.4482    6.84E+11    7.21E+13
    4   40    1    1    2     1s2p3 1Po1                 440.9335    2.25E+12    7.14E+13
    5    1    2    1    1     1s22s22p 2Po1/2              0.0000   -9.99E+02   -9.99E+02
    5    2    2    1    3     1s22s22p 2Po3/2              0.0211   -9.99E+02   -9.99E+02
    5    3    4    1    1     1s22s2p2 4P1/2               6.5608    5.55E+02   -9.99E+02
    5    4    4    1    3     1s22s2p2 4P3/2               6.5680    6.12E+01   -9.99E+02
    5    5    4    1    5     1s22s2p2 4P5/2               6.5799    1.72E+02   -9.99E+02
    5    6    2    2    3     1s22s2p2 2D3/2              13.0818    6.64E+08   -9.99E+02
    5    7    2    2    5     1s22s2p2 2D5/2              13.0819    6.61E+08   -9.99E+02
    5    8    2    0    1     1s22s2p2 2S1/2              16.8125    3.27E+09   -9.99E+02
    5    9    2    1    1     1s22s2p2 2P1/2              19.1005    6.95E+09   -9.99E+02
    5   10    2    1    3     1s22s2p2 2P3/2              19.1147    6.96E+09   -9.99E+02
    5   11    4    0    3     1s22p3 4So3/2               22.8945    5.60E+09   -9.99E+02
    5   12    2    2    3     1s22p3 2Do3/2               26.0003    1.37E+09   -9.99E+02
    5   13    2    2    5     1s22p3 2Do5/2               26.0006    1.37E+09   -9.99E+02
    5   14    2    1    1     1s22p3 2Po1/2               29.5377    4.36E+09   -9.99E+02
    5   15    2    1    3     1s22p3 2Po3/2               29.5389    4.36E+09   -9.99E+02
    5   16    4    1    1     1s2s22p2 4P1/2             401.4482    1.93E+10    1.05E+14
    5   17    4    1    3     1s2s22p2 4P3/2             401.4612    1.93E+10    1.05E+14
    5   18    4    1    5     1s2s22p2 4P5/2             401.4824    1.94E+10    1.06E+14
    5   19    6    0    5     1s(2S)2s2p3(5So) 6So5/2    402.1174    2.40E+06    3.30E+08
    5   20    2    2    3     1s2s22p2 2D3/2             405.9641    6.64E+11    1.65E+14
    5   21    2    2    5     1s2s22p2 2D5/2             405.9649    6.62E+11    1.65E+14
    5   22    2    1    1     1s2s22p2 2P1/2             406.3740    2.14E+12    6.54E+13
    5   23    2    1    3     1s2s22p2 2P3/2             406.4003    2.14E+12    6.56E+13
    5   24    2    0    1     1s2s22p2 2S1/2             408.2965    7.94E+11    1.43E+14
    5   25    4    0    3     1s(2S)2s2p3(5So) 4So3/2    411.1883    2.68E+12    2.48E+13
    5   26    4    2    3     1s(2S)2s2p3(3Do) 4Do3/2    412.1210    5.89E+11    1.03E+14
    5   27    4    2    1     1s(2S)2s2p3(3Do) 4Do1/2    412.1210    5.89E+11    1.03E+14
    5   28    4    2    5     1s(2S)2s2p3(3Do) 4Do5/2    412.1211    5.89E+11    1.03E+14
    5   29    4    2    7     1s(2S)2s2p3(3Do) 4Do7/2    412.1213    5.89E+11    1.03E+14
    5   30    4    1    1     1s(2S)2s2p3(3Po) 4Po1/2    414.8402    6.18E+11    7.72E+13
    5   31    4    1    3     1s(2S)2s2p3(3Po) 4Po3/2    414.8403    6.18E+11    7.72E+13
    5   32    4    1    5     1s(2S)2s2p3(3Po) 4Po5/2    414.8404    6.18E+11    7.71E+13
    5   33    2    2    3     1s(2S)2s2p3(3Do) 2Do3/2    418.3452    1.84E+12    1.47E+14
    5   34    2    2    5     1s(2S)2s2p3(3Do) 2Do5/2    418.3454    1.84E+12    1.47E+14
    5   35    2    1    1     1s(2S)2s2p3(3Po) 2Po1/2    421.0667    1.89E+12    1.18E+14
    5   36    2    1    3     1s(2S)2s2p3(3Po) 2Po3/2    421.0667    1.89E+12    1.19E+14
    5   37    4    0    3     1s(2S)2s2p3(3So) 4So3/2    422.6562    5.75E+10    9.43E+13
    5   38    2    2    5     1s(2S)2s2p3(1Do) 2Do5/2    423.4389    7.17E+11    1.69E+14
    5   39    2    2    3     1s(2S)2s2p3(1Do) 2Do3/2    423.4389    7.17E+11    1.69E+14
    5   40    2    1    1     1s(2S)2s2p3(1Po) 2Po1/2    426.1817    9.47E+11    3.48E+13
    5   41    2    1    3     1s(2S)2s2p3(1Po) 2Po3/2    426.1880    7.63E+11    1.43E+14
    5   42    2    0    1     1s(2S)2s2p3(3So) 2So1/2    426.2426    2.47E+12    1.31E+14
    5   43    4    1    5     1s2p4 4P5/2                428.6799    5.57E+11    9.91E+13
    5   44    4    1    3     1s2p4 4P3/2                428.6989    5.57E+11    9.91E+13
    5   45    4    1    1     1s2p4 4P1/2                428.7103    5.57E+11    9.92E+13
    5   46    2    2    3     1s2p4 2D3/2                432.5493    1.23E+12    1.56E+14
    5   47    2    2    5     1s2p4 2D5/2                432.5497    1.23E+12    1.56E+14
    5   48    2    1    3     1s2p4 2P3/2                433.2427    2.72E+12    1.00E+14
    5   49    2    1    1     1s2p4 2P1/2                433.2654    2.72E+12    1.00E+14
    5   50    2    0    1     1s2p4 2S1/2                438.5541    1.24E+12    1.04E+14
    6    1    3    1    0     1s22s22p2 3P0                0.0000   -9.99E+02   -9.99E+02
    6    2    3    1    2     1s22s22p2 3P1                0.0057   -9.99E+02   -9.99E+02
    6    3    3    1    4     1s22s22p2 3P2                0.0170   -9.99E+02   -9.99E+02
    6    4    1    2    4     1s22s22p2 1D2                2.2194   -9.99E+02   -9.99E+02
    6    5    1    0    0     1s22s22p2 1S0                3.9320   -9.99E+02   -9.99E+02
    6    6    5    0    4     1s22s2p3 5So2                4.7434    1.12E+02   -9.99E+02
    6    7    3    2    2     1s22s2p3 3Do1               11.8077    6.14E+08   -9.99E+02
    6    8    3    2    4     1s22s2p3 3Do2               11.8078    6.13E+08   -9.99E+02
    6    9    3    2    6     1s22s2p3 3Do3               11.8079    6.11E+08   -9.99E+02
    6   10    3    1    0     1s22s2p3 3Po0               13.8804    1.89E+09   -9.99E+02
    6   11    3    1    2     1s22s2p3 3Po1               13.8805    1.89E+09   -9.99E+02
    6   12    3    1    4     1s22s2p3 3Po2               13.8806    1.89E+09   -9.99E+02
    6   13    1    2    4     1s22s2p3 1Do2               19.4376    4.58E+09   -9.99E+02
    6   14    3    0    2     1s22s2p3 3So1               20.3386    1.43E+10   -9.99E+02
    6   15    1    1    2     1s22s2p3 1Po1               21.8276    7.70E+09   -9.99E+02
    6   16    3    1    4     1s22p4 3P2                  27.8399    1.53E+09   -9.99E+02
    6   17    3    1    2     1s22p4 3P1                  27.8483    1.53E+09   -9.99E+02
    6   18    3    1    0     1s22p4 3P0                  27.8525    1.53E+09   -9.99E+02
    6   19    1    2    4     1s22p4 1D2                  30.2382    1.97E+09   -9.99E+02
    6   20    1    0    0     1s22p4 1S0                  34.0719    2.83E+09   -9.99E+02
    6   21    5    0    4     1s2s22p3 5So2              395.4334    6.82E+06    1.05E+14
    6   22    3    2    4     1s2s22p3 3Do2              400.5709    5.29E+11    1.74E+14
    6   23    3    2    2     1s2s22p3 3Do1              400.5709    5.29E+11    1.74E+14
    6   24    3    2    6     1s2s22p3 3Do3              400.5712    5.29E+11    1.74E+14
    6   25    3    0    2     1s2s22p3 3So1              400.8401    2.48E+12    6.13E+13
    6   26    3    1    4     1s2s22p3 3Po2              401.7812    5.99E+11    1.64E+14
    6   27    3    1    2     1s2s22p3 3Po1              401.7821    5.99E+11    1.64E+14
    6   28    3    1    0     1s2s22p3 3Po0              401.7822    5.98E+11    1.64E+14
    6   29    1    2    4     1s2s22p3 1Do2              403.2759    1.78E+12    1.52E+14
    6   30    1    1    2     1s2s22p3 1Po1              404.4775    1.86E+12    1.42E+14
    6   31    5    1    6     1s(2S)2s2p4(4P) 5P3        405.8336    4.73E+11    8.28E+13
    6   32    5    1    4     1s(2S)2s2p4(4P) 5P2        405.8495    4.73E+11    8.28E+13
    6   33    5    1    2     1s(2S)2s2p4(4P) 5P1        405.8601    4.73E+11    8.28E+13
    6   34    3    1    4     1s(2S)2s2p4(4P) 3P2        412.5561    2.29E+12    1.24E+14
    6   35    3    1    2     1s(2S)2s2p4(4P) 3P1        412.5724    2.29E+12    1.24E+14
    6   36    3    1    0     1s(2S)2s2p4(4P) 3P0        412.5806    2.29E+12    1.24E+14
    6   37    3    2    2     1s(2S)2s2p4(2D) 3D1        413.7875    1.01E+12    1.34E+14
    6   38    3    2    4     1s(2S)2s2p4(2D) 3D2        413.7877    1.01E+12    1.34E+14
    6   39    3    2    6     1s(2S)2s2p4(2D) 3D3        413.7878    1.01E+12    1.34E+14
    6   40    3    0    2     1s(2S)2s2p4(2S) 3S1        417.3594    1.07E+12    1.05E+14
    6   41    1    2    4     1s(2S)2s2p4(2D) 1D2        418.8142    1.04E+12    2.28E+14
    6   42    3    1    4     1s(2S)2s2p4(2P) 3P2        421.0736    4.17E+11    1.24E+14
    6   43    3    1    2     1s(2S)2s2p4(2P) 3P1        421.0831    4.20E+11    1.25E+14
    6   44    3    1    0     1s(2S)2s2p4(2P) 3P0        421.0877    4.21E+11    1.25E+14
    6   45    1    0    0     1s(2S)2s2p4(2S) 1S0        421.8244    7.65E+11    1.46E+14
    6   46    1    1    2     1s(2S)2s2p4(2P) 1P1        422.2153    1.79E+12    8.98E+13
    6   47    3    1    4     1s2p5 3Po2                 430.5776    6.47E+11    1.28E+14
    6   48    3    1    2     1s2p5 3Po1                 430.5958    6.47E+11    1.28E+14
    6   49    3    1    0     1s2p5 3Po0                 430.6049    6.47E+11    1.28E+14
    6   50    1    1    2     1s2p5 1Po1                 433.4178    2.09E+12    1.41E+14
    7    1    4    0    3     1s22s22p3 4So3/2             0.0000   -9.99E+02   -9.99E+02
    7    2    2    2    3     1s22s22p3 2Do3/2             2.8185   -9.99E+02   -9.99E+02
    7    3    2    2    5     1s22s22p3 2Do5/2             2.8186   -9.99E+02   -9.99E+02
    7    4    2    1    3     1s22s22p3 2Po3/2             3.7260   -9.99E+02   -9.99E+02
    7    5    2    1    1     1s22s22p3 2Po1/2             3.7263   -9.99E+02   -9.99E+02
    7    6    4    1    5     1s22s2p4 4P5/2              11.1152    7.97E+08   -9.99E+02
    7    7    4    1    3     1s22s2p4 4P3/2              11.1223    8.00E+08   -9.99E+02
    7    8    4    1    1     1s22s2p4 4P1/2              11.1266    8.02E+08   -9.99E+02
    7    9    2    2    3     1s22s2p4 2D3/2              16.7879    2.76E+09   -9.99E+02
    7   10    2    2    5     1s22s2p4 2D5/2              16.7881    2.76E+09   -9.99E+02
    7   11    2    0    1     1s22s2p4 2S1/2              19.3527    6.19E+09   -9.99E+02
    7   12    2    1    3     1s22s2p4 2P3/2              21.7170    1.32E+10   -9.99E+02
    7   13    2    1    1     1s22s2p4 2P1/2              21.7252    1.32E+10   -9.99E+02
    7   14    2    1    3     1s22p5 2Po3/2               33.1533    5.58E+09   -9.99E+02
    7   15    2    1    1     1s22p5 2Po1/2               33.1626    5.62E+09   -9.99E+02
    7   16    4    1    5     1s2s22p4 4P5/2             397.0912    4.65E+11    1.61E+14
    7   17    4    1    3     1s2s22p4 4P3/2             397.1065    4.65E+11    1.61E+14
    7   18    4    1    1     1s2s22p4 4P1/2             397.1156    4.65E+11    1.61E+14
    7   19    2    2    3     1s2s22p4 2D3/2             400.4302    1.14E+12    1.44E+14
    7   20    2    2    5     1s2s22p4 2D5/2             400.4352    9.68E+11    1.90E+14
    7   21    2    1    3     1s2s22p4 2P3/2             400.4639    1.96E+12    1.83E+14
    7   22    2    1    1     1s2s22p4 2P1/2             400.4772    2.13E+12    1.36E+14
    7   23    2    0    1     1s2s22p4 2S1/2             402.0570    1.07E+12    1.80E+14
    7   24    4    1    5     1s(2S)2s2p5(3Po) 4Po5/2    409.4482    8.42E+11    1.20E+14
    7   25    4    1    3     1s(2S)2s2p5(3Po) 4Po3/2    409.4627    8.42E+11    1.20E+14
    7   26    4    1    1     1s(2S)2s2p5(3Po) 4Po1/2    409.4715    8.42E+11    1.20E+14
    7   27    2    1    3     1s(2S)2s2p5(3Po) 2Po3/2    414.7056    7.97E+11    9.20E+13
    7   28    2    1    1     1s(2S)2s2p5(3Po) 2Po1/2    414.7090    8.14E+11    9.41E+13
    7   29    2    1    3     1s(2S)2s2p5(1Po) 2Po3/2    419.5631    1.02E+12    1.82E+14
    7   30    2    1    1     1s(2S)2s2p5(1Po) 2Po1/2    419.5711    1.02E+12    1.82E+14
    7   31    2    0    1     1s2p6 2S1/2                433.1776    1.07E+12    1.10E+14


==> tab11.txt <==
Title: Nitrogen K-shell photoabsorption
Authors: J. Garcia et al.
Table 11:  Radiative K-transition data nitrogen ions
================================================================================
Byte-by-byte Description of file: table11.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     N           Ion electron occupancy
   6- 10 I5     ---     j           Upper level index
  11- 15 I5     ---     i           Lower level index
  16- 25 F10.4  0.1nm   Wavelength  Transition wavelength
  26- 37 E12.2  s-1     A-value     Transition probability
  38- 49 E12.2  ---     gf-value    Weighted oscillator strength
--------------------------------------------------------------------------------
    1    3    1   24.7814    1.51E+12    2.77E-01
    1    4    1   24.7760    1.51E+12    5.55E-01
    2    4    1   29.1209    8.13E+07    3.10E-05
    2    7    1   28.8028    2.12E+12    7.93E-01
    3    4    2   30.9798    4.08E+10    1.17E-02
    3    4    3   30.9822    8.08E+10    2.33E-02
    3    5    1   30.0183    5.05E+06    1.36E-06
    3    6    1   30.0170    1.27E+07    6.87E-06
    3    8    1   29.4586    1.65E+12    4.29E-01
    3    9    1   29.4571    1.65E+12    8.61E-01
    3   10    2   29.9203    9.70E+06    2.61E-06
    3   10    3   29.9226    2.36E+05    6.34E-08
    3   11    2   29.9191    7.01E+04    3.77E-08
    3   11    3   29.9213    1.58E+07    8.49E-06
    3   12    3   29.9192    2.14E+07    1.72E-05
    3   13    1   29.1289    1.62E+11    4.12E-02
    3   14    1   29.1279    1.54E+11    7.83E-02
    3   15    2   29.5695    7.16E+11    3.76E-01
    3   15    3   29.5717    1.17E+11    6.12E-02
    3   16    3   29.5717    8.32E+11    6.55E-01
    3   17    2   29.4935    1.79E+12    4.68E-01
    3   17    3   29.4957    8.89E+11    2.32E-01
    3   18    2   29.4910    4.24E+11    2.21E-01
    3   18    3   29.4932    2.26E+12    1.18E+00
    3   19    2   29.0197    2.56E+11    6.46E-02
    3   19    3   29.0218    5.28E+11    1.33E-01
    4   11    7   31.9393    5.72E+10    8.75E-03
    4   12    1   30.2331    4.74E+07    1.95E-05
    4   12    6   31.9374    1.91E+10    8.79E-03
    4   12    7   31.9381    1.43E+10    6.58E-03
    4   12    8   31.9395    2.38E+10    1.09E-02
    4   12    9   32.1303    7.46E+05    3.46E-07
    4   12   10   32.6487    8.61E+04    4.13E-08
    4   13    7   31.9356    1.44E+10    1.10E-02
    4   13    8   31.9370    4.30E+10    3.29E-02
    4   13    9   32.1277    6.38E+05    4.94E-07
    4   14    2   30.7417    1.38E+06    5.89E-07
    4   14    3   30.7424    4.03E+06    1.71E-06
    4   14    4   30.7437    3.48E+05    1.48E-07
    4   14    5   31.4289    1.87E+00    8.30E-13
    4   15    3   30.7412    9.78E+02    6.92E-10
    4   15    4   30.7425    3.94E+06    2.79E-06
    4   15    5   31.4276    1.57E-01    1.17E-13
    4   16    4   30.7407    3.76E+06    3.72E-06
    4   17    1   29.9571    1.55E+12    6.27E-01
    4   17    6   31.6296    4.67E+05    2.10E-07
    4   17    7   31.6304    7.76E+05    3.49E-07
    4   17    8   31.6317    1.44E+06    6.50E-07
    4   17    9   31.8188    1.11E+11    5.06E-02
    4   17   10   32.3271    8.10E+09    3.81E-03
    4   18    3   30.0966    2.30E+12    3.13E-01
    4   18    5   30.7542    1.60E+05    2.28E-08
    4   19    2   30.0951    7.84E+11    3.19E-01
    4   19    3   30.0957    5.67E+11    2.31E-01
    4   19    4   30.0970    9.51E+11    3.87E-01
    4   19    5   30.7533    3.97E+05    1.69E-07
    4   20    3   30.0940    5.96E+11    4.05E-01
    4   20    4   30.0953    1.71E+12    1.16E+00
    4   20    5   30.7515    8.79E+05    6.22E-07
    4   21    2   30.0419    3.89E+11    1.58E-01
    4   21    3   30.0426    3.13E+11    1.27E-01
    4   21    4   30.0439    2.40E+10    9.73E-03
    4   21    5   30.6979    2.75E+06    1.17E-06
    4   22    4   30.0439    7.26E+11    6.87E-01
    4   23    3   30.0426    5.24E+11    3.54E-01
    4   23    4   30.0439    2.02E+11    1.37E-01
    4   23    5   30.6978    1.09E+06    7.69E-07
    4   24    2   29.7098    8.63E+10    3.43E-02
    4   24    3   29.7104    2.61E+11    1.04E-01
    4   24    4   29.7117    4.39E+11    1.75E-01
    4   24    5   30.3511    1.11E+07    4.60E-06
    4   25    7   30.6000    1.13E+06    7.94E-07
    4   25    8   30.6013    3.32E+06    2.33E-06
    4   25    9   30.7764    7.11E-01    5.05E-13
    4   26    3   29.6105    4.48E+06    2.94E-06
    4   26    4   29.6118    3.47E+07    2.28E-05
    4   26    5   30.2469    7.43E+11    5.09E-01
    4   27    3   29.5127    8.81E+10    1.15E-02
    4   27    5   30.1448    7.89E+07    1.07E-05
    4   28    2   29.5112    2.82E+10    1.11E-02
    4   28    3   29.5119    2.11E+10    8.28E-03
    4   28    4   29.5131    3.83E+10    1.50E-02
    4   28    5   30.1439    5.23E+07    2.14E-05
    4   29    3   29.5102    2.13E+10    1.39E-02
    4   29    4   29.5115    6.55E+10    4.28E-02
    4   29    5   30.1423    8.09E+07    5.51E-05
    4   30    2   29.3267    2.58E+06    9.98E-07
    4   30    3   29.3273    2.93E+06    1.13E-06
    4   30    4   29.3285    3.14E+05    1.22E-07
    4   30    5   29.9514    2.35E+12    9.46E-01
    4   31    3   29.2882    8.67E+04    1.11E-08
    4   31    5   29.9106    8.40E+11    1.13E-01
    4   32    1   28.6495    2.25E+05    8.32E-08
    4   32    6   30.1755    3.87E+11    1.58E-01
    4   32    7   30.1761    2.86E+11    1.17E-01
    4   32    8   30.1774    1.87E+10    7.66E-03
    4   32    9   30.3476    6.96E+06    2.88E-06
    4   32   10   30.8096    2.33E+06    9.93E-07
    4   33    7   30.1761    5.22E+11    3.56E-01
    4   33    8   30.1773    1.70E+11    1.16E-01
    4   33    9   30.3476    4.96E+06    3.43E-06
    4   34    8   30.1773    6.92E+11    6.61E-01
    4   34    9   30.3476    1.89E+07    1.82E-05
    4   35    1   28.5726    1.74E+05    6.37E-08
    4   35    6   30.0901    3.50E+11    1.43E-01
    4   35    7   30.0908    1.05E+12    4.27E-01
    4   35    8   30.0920    1.73E+12    7.06E-01
    4   35    9   30.2613    1.11E+07    4.58E-06
    4   35   10   30.7207    3.07E+06    1.30E-06
    4   36    7   29.9243    4.49E+07    3.01E-05
    4   36    8   29.9255    3.93E+08    2.64E-04
    4   36    9   30.0929    2.27E+12    1.54E+00
    4   37    7   29.8361    6.81E+11    9.08E-02
    4   38    1   28.3428    2.09E+04    7.55E-09
    4   38    6   29.8354    2.22E+11    8.89E-02
    4   38    7   29.8360    1.68E+11    6.73E-02
    4   38    8   29.8372    2.91E+11    1.16E-01
    4   38    9   30.0036    4.83E+06    1.95E-06
    4   38   10   30.4552    3.05E+06    1.27E-06
    4   39    7   29.8358    1.67E+11    1.11E-01
    4   39    8   29.8370    5.13E+11    3.43E-01
    4   39    9   30.0034    8.34E+08    5.62E-04
    4   40    1   28.1186    3.04E+09    1.08E-03
    4   40    6   29.5870    9.94E+05    3.92E-07
    4   40    7   29.5877    2.46E+06    9.68E-07
    4   40    8   29.5889    4.15E+05    1.63E-07
    4   40    9   29.7525    1.23E+12    4.89E-01
    4   40   10   30.1965    1.02E+12    4.19E-01
    5   16    1   30.8842    1.32E+07    3.78E-06
    5   16    2   30.8859    4.52E+06    1.29E-06
    5   16   11   32.7521    1.93E+10    6.19E-03
    5   16   12   33.0230    5.64E+04    1.85E-08
    5   16   14   33.3371    5.07E+04    1.69E-08
    5   16   15   33.3372    2.10E+05    7.00E-08
    5   17    1   30.8832    2.64E+03    1.51E-09
    5   17    2   30.8849    8.86E+06    5.07E-06
    5   17   11   32.7510    1.93E+10    1.24E-02
    5   17   12   33.0219    1.06E+05    6.92E-08
    5   17   13   33.0219    7.63E+04    4.99E-08
    5   17   14   33.3359    4.65E-01    3.10E-13
    5   17   15   33.3361    1.83E+04    1.22E-08
    5   18    2   30.8832    9.74E+06    8.36E-06
    5   18   11   32.7491    1.93E+10    1.87E-02
    5   18   12   33.0200    1.98E+04    1.94E-08
    5   18   13   33.0200    2.79E+05    2.74E-07
    5   18   15   33.3341    1.82E+04    1.82E-08
    5   19    4   31.3448    7.24E+05    6.40E-07
    5   19    5   31.3458    1.68E+06    1.48E-06
    5   19    6   31.8696    4.13E-02    3.77E-14
    5   19    7   31.8696    5.84E-01    5.33E-13
    5   19   10   32.3716    6.89E-02    6.50E-14
    5   20    1   30.5407    5.51E+11    3.08E-01
    5   20    2   30.5423    7.44E+10    4.16E-02
    5   20   11   32.3660    4.14E+04    2.61E-08
    5   20   12   32.6305    2.81E+10    1.79E-02
    5   20   13   32.6306    4.32E+09    2.76E-03
    5   20   14   32.9372    5.56E+09    3.61E-03
    5   20   15   32.9373    7.66E+08    4.99E-04
    5   21    2   30.5422    6.24E+11    5.24E-01
    5   21   11   32.3659    2.44E+05    2.30E-07
    5   21   12   32.6305    2.20E+09    2.11E-03
    5   21   13   32.6305    3.02E+10    2.90E-02
    5   21   15   32.9372    6.24E+09    6.10E-03
    5   22    1   30.5099    1.38E+12    3.86E-01
    5   22    2   30.5115    6.72E+11    1.87E-01
    5   22   11   32.3314    1.33E+03    4.16E-10
    5   22   12   32.5954    6.46E+10    2.06E-02
    5   22   14   32.9013    1.47E+10    4.78E-03
    5   22   15   32.9014    7.63E+09    2.48E-03
    5   23    1   30.5079    3.11E+11    1.74E-01
    5   23    2   30.5095    1.74E+12    9.73E-01
    5   23   11   32.3292    3.02E+03    1.89E-09
    5   23   12   32.5931    7.43E+09    4.73E-03
    5   23   13   32.5931    5.70E+10    3.63E-02
    5   23   14   32.8990    3.42E+09    2.22E-03
    5   23   15   32.8991    1.91E+10    1.24E-02
    5   24    1   30.3662    2.39E+11    6.59E-02
    5   24    2   30.3678    5.17E+11    1.43E-01
    5   24   11   32.1701    6.24E+04    1.94E-08
    5   24   12   32.4315    4.59E+06    1.45E-06
    5   24   14   32.7343    1.32E+10    4.25E-03
    5   24   15   32.7344    2.54E+10    8.17E-03
    5   25    3   30.6416    4.49E+11    2.53E-01
    5   25    4   30.6421    8.95E+11    5.04E-01
    5   25    5   30.6430    1.34E+12    7.52E-01
    5   25    6   31.1435    1.61E+04    9.40E-09
    5   25    7   31.1435    1.45E+05    8.45E-08
    5   25    8   31.4381    7.52E+05    4.46E-07
    5   25    9   31.6215    1.49E+04    8.91E-09
    5   25   10   31.6227    7.60E+04    4.56E-08
    5   26    3   30.5711    2.48E+11    1.39E-01
    5   26    4   30.5716    3.12E+11    1.75E-01
    5   26    5   30.5725    2.82E+10    1.58E-02
    5   26    6   31.0707    8.38E+05    4.85E-07
    5   26    7   31.0707    1.96E+06    1.14E-06
    5   26    8   31.3639    5.07E+05    2.99E-07
    5   26    9   31.5465    8.11E+04    4.84E-08
    5   26   10   31.5476    1.20E+04    7.16E-09
    5   27    3   30.5711    4.92E+11    1.38E-01
    5   27    4   30.5716    9.64E+10    2.70E-02
    5   27    6   31.0707    5.22E+06    1.51E-06
    5   27    8   31.3639    1.03E+06    3.04E-07
    5   27    9   31.5465    6.09E+04    1.82E-08
    5   27   10   31.5476    2.94E+04    8.79E-09
    5   28    4   30.5716    4.16E+11    3.49E-01
    5   28    5   30.5725    1.72E+11    1.45E-01
    5   28    6   31.0707    1.56E+05    1.36E-07
    5   28    7   31.0707    4.42E+05    3.84E-07
    5   28   10   31.5476    6.95E+04    6.22E-08
    5   29    5   30.5725    5.88E+11    6.59E-01
    5   29    7   31.0707    1.38E+06    1.60E-06
    5   30    3   30.3675    1.01E+11    2.80E-02
    5   30    4   30.3680    5.16E+11    1.43E-01
    5   30    6   30.8604    1.94E+05    5.55E-08
    5   30    8   31.1496    2.63E+05    7.64E-08
    5   30    9   31.3297    3.64E+05    1.07E-07
    5   30   10   31.3309    4.52E+05    1.33E-07
    5   31    3   30.3675    2.52E+11    1.39E-01
    5   31    4   30.3680    8.26E+10    4.57E-02
    5   31    5   30.3689    2.82E+11    1.56E-01
    5   31    6   30.8604    4.72E+06    2.70E-06
    5   31    7   30.8604    1.71E+01    9.77E-12
    5   31    8   31.1496    6.78E+05    3.94E-07
    5   31    9   31.3297    1.80E+02    1.06E-10
    5   31   10   31.3309    3.02E+04    1.77E-08
    5   32    4   30.3680    1.81E+11    1.50E-01
    5   32    5   30.3689    4.36E+11    3.61E-01
    5   32    6   30.8604    1.71E+06    1.46E-06
    5   32    7   30.8604    2.38E+07    2.03E-05
    5   32   10   31.3308    1.97E+04    1.74E-08
    5   33    3   30.1090    8.12E+05    4.42E-07
    5   33    4   30.1095    1.54E+05    8.38E-08
    5   33    5   30.1104    5.39E+04    2.93E-08
    5   33    6   30.5935    1.60E+12    8.97E-01
    5   33    7   30.5935    1.81E+11    1.02E-01
    5   33    8   30.8777    1.76E+07    1.01E-05
    5   33    9   31.0547    5.16E+10    2.99E-02
    5   33   10   31.0558    1.00E+10    5.81E-03
    5   34    4   30.1095    2.70E+06    2.20E-06
    5   34    5   30.1104    4.34E+05    3.54E-07
    5   34    6   30.5935    1.19E+11    1.00E-01
    5   34    7   30.5935    1.66E+12    1.40E+00
    5   34   10   31.0558    6.10E+10    5.30E-02
    5   35    3   29.9113    5.95E+03    1.60E-09
    5   35    4   29.9118    4.84E+03    1.30E-09
    5   35    6   30.3894    1.06E+12    2.93E-01
    5   35    8   30.6699    7.62E+11    2.15E-01
    5   35    9   30.8444    4.84E+10    1.38E-02
    5   35   10   30.8455    2.47E+10    7.05E-03
    5   36    3   29.9113    1.14E+06    6.12E-07
    5   36    4   29.9118    2.02E+06    1.08E-06
    5   36    5   29.9127    3.53E+06    1.90E-06
    5   36    6   30.3894    1.11E+11    6.15E-02
    5   36    7   30.3894    9.46E+11    5.24E-01
    5   36    8   30.6699    7.65E+11    4.32E-01
    5   36    9   30.8444    1.20E+10    6.82E-03
    5   36   10   30.8455    5.90E+10    3.37E-02
    5   37    3   29.7971    7.82E+09    4.17E-03
    5   37    4   29.7976    1.58E+10    8.41E-03
    5   37    5   29.7984    2.42E+10    1.29E-02
    5   37    6   30.2715    1.77E+06    9.71E-07
    5   37    7   30.2715    1.65E+07    9.08E-06
    5   37    8   30.5497    1.44E+07    8.05E-06
    5   37    9   30.7229    2.97E+06    1.68E-06
    5   37   10   30.7240    1.44E+07    8.15E-06
    5   38    4   29.7416    1.62E+05    1.29E-07
    5   38    5   29.7425    3.59E+05    2.86E-07
    5   38    6   30.2137    1.10E+10    8.99E-03
    5   38    7   30.2137    1.57E+11    1.29E-01
    5   38   10   30.6646    5.46E+11    4.61E-01
    5   39    3   29.7411    3.44E+04    1.83E-08
    5   39    4   29.7416    8.20E+03    4.35E-09
    5   39    5   29.7425    4.44E+04    2.36E-08
    5   39    6   30.2137    1.49E+11    8.17E-02
    5   39    7   30.2137    1.91E+10    1.05E-02
    5   39    8   30.4909    2.00E+07    1.11E-05
    5   39    9   30.6635    4.54E+11    2.56E-01
    5   39   10   30.6645    9.06E+10    5.11E-02
    5   40    3   29.5467    1.51E+05    3.95E-08
    5   40    4   29.5472    8.57E+03    2.24E-09
    5   40    6   30.0131    8.38E+10    2.26E-02
    5   40    8   30.2866    7.16E+10    1.97E-02
    5   40    9   30.4569    7.84E+11    2.18E-01
    5   40   10   30.4579    2.08E+07    5.79E-06
    5   41    3   29.5463    3.43E+05    1.79E-07
    5   41    4   29.5468    7.61E+04    3.98E-08
    5   41    5   29.5476    2.62E+05    1.37E-07
    5   41    6   30.0127    9.16E+09    4.95E-03
    5   41    7   30.0127    8.46E+10    4.57E-02
    5   41    8   30.2862    7.63E+10    4.20E-02
    5   41    9   30.4564    9.68E+10    5.38E-02
    5   41   10   30.4575    4.88E+11    2.72E-01
    5   42    3   29.5424    1.94E+04    5.08E-09
    5   42    4   29.5429    7.83E+00    2.05E-12
    5   42    6   30.0087    9.34E+09    2.52E-03
    5   42    8   30.2821    7.40E+09    2.04E-03
    5   42    9   30.4523    4.87E+11    1.36E-01
    5   42   10   30.4534    1.96E+12    5.45E-01
    5   43    2   28.9238    4.14E+04    3.11E-08
    5   43   11   30.5541    5.53E+11    4.65E-01
    5   43   12   30.7898    1.09E+06    9.27E-07
    5   43   13   30.7898    1.51E+07    1.29E-05
    5   43   15   31.0628    7.09E+05    6.15E-07
    5   44    1   28.9210    7.25E+00    3.64E-12
    5   44    2   28.9225    4.43E+04    2.22E-08
    5   44   11   30.5527    5.53E+11    3.10E-01
    5   44   12   30.7883    5.44E+06    3.09E-06
    5   44   13   30.7884    3.12E+06    1.77E-06
    5   44   14   31.0612    1.08E+04    6.27E-09
    5   44   15   31.0613    3.80E+05    2.20E-07
    5   45    1   28.9203    1.20E+02    3.00E-11
    5   45    2   28.9217    3.78E+04    9.48E-09
    5   45   11   30.5518    5.54E+11    1.55E-01
    5   45   12   30.7875    2.26E+06    6.41E-07
    5   45   14   31.0603    6.88E+05    1.99E-07
    5   45   15   31.0604    2.98E+06    8.61E-07
    5   46    1   28.6636    1.61E+08    7.93E-05
    5   46    2   28.6650    4.50E+07    2.22E-05
    5   46   11   30.2655    7.34E+05    4.04E-07
    5   46   12   30.4967    8.47E+11    4.72E-01
    5   46   13   30.4968    7.65E+10    4.27E-02
    5   46   14   30.7644    2.43E+11    1.38E-01
    5   46   15   30.7645    5.79E+10    3.29E-02
    5   47    2   28.6650    2.06E+08    1.52E-04
    5   47   11   30.2655    4.49E+06    3.70E-06
    5   47   12   30.4967    6.02E+10    5.05E-02
    5   47   13   30.4967    8.60E+11    7.19E-01
    5   47   15   30.7645    3.04E+11    2.58E-01
    5   48    1   28.6177    1.92E+08    9.44E-05
    5   48    2   28.6191    9.32E+08    4.58E-04
    5   48   11   30.2144    2.39E+05    1.31E-07
    5   48   12   30.4448    1.56E+11    8.67E-02
    5   48   13   30.4448    1.54E+12    8.55E-01
    5   48   14   30.7116    1.79E+11    1.01E-01
    5   48   15   30.7117    8.38E+11    4.74E-01
    5   49    1   28.6162    7.40E+08    1.82E-04
    5   49    2   28.6176    3.65E+08    8.95E-05
    5   49   11   30.2127    8.86E+04    2.43E-08
    5   49   12   30.4431    1.68E+12    4.68E-01
    5   49   14   30.7099    6.84E+11    1.94E-01
    5   49   15   30.7099    3.43E+11    9.68E-02
    5   50    1   28.2711    2.34E+07    5.62E-06
    5   50    2   28.2725    2.07E+08    4.95E-05
    5   50   11   29.8283    5.98E+04    1.60E-08
    5   50   12   30.0529    1.80E+06    4.86E-07
    5   50   14   30.3128    4.09E+11    1.13E-01
    5   50   15   30.3129    8.31E+11    2.29E-01
    6   21    2   31.3545    1.71E+06    1.26E-06
    6   21    3   31.3554    5.06E+06    3.73E-06
    6   21    4   31.5310    4.37E-01    3.25E-13
    6   21   16   33.7286    3.45E+04    2.94E-08
    6   21   17   33.7294    1.12E+04    9.57E-09
    6   21   19   33.9501    4.19E+00    3.62E-12
    6   22    2   30.9523    3.98E+11    2.86E-01
    6   22    3   30.9532    1.23E+11    8.81E-02
    6   22    4   31.1243    1.89E+06    1.37E-06
    6   22   16   33.2637    2.10E+09    1.74E-03
    6   22   17   33.2645    5.88E+09    4.88E-03
    6   22   19   33.4791    7.63E+04    6.41E-08
    6   23    1   30.9519    2.95E+11    1.27E-01
    6   23    2   30.9523    2.12E+11    9.14E-02
    6   23    3   30.9532    1.34E+10    5.75E-03
    6   23    4   31.1243    2.39E+07    1.04E-05
    6   23    5   31.2587    4.22E+06    1.85E-06
    6   23   16   33.2637    2.46E+08    1.22E-04
    6   23   17   33.2645    3.37E+09    1.67E-03
    6   23   18   33.2648    4.36E+09    2.17E-03
    6   23   19   33.4791    5.97E+05    3.01E-07
    6   23   20   33.8293    9.92E+04    5.11E-08
    6   24    3   30.9532    5.21E+11    5.24E-01
    6   24    4   31.1243    6.75E+06    6.85E-06
    6   24   16   33.2637    7.99E+09    9.27E-03
    6   24   19   33.4791    2.48E+05    2.92E-07
    6   25    1   30.9311    2.76E+11    1.19E-01
    6   25    2   30.9315    8.20E+11    3.53E-01
    6   25    3   30.9324    1.33E+12    5.74E-01
    6   25    4   31.1033    8.82E+05    3.84E-07
    6   25    5   31.2375    3.85E+06    1.69E-06
    6   25   16   33.2397    2.56E+10    1.27E-02
    6   25   17   33.2405    1.51E+10    7.50E-03
    6   25   18   33.2408    4.96E+09    2.47E-03
    6   25   19   33.4548    1.70E+06    8.55E-07
    6   25   20   33.8045    8.46E+04    4.36E-08
    6   26    2   30.8591    1.40E+11    1.00E-01
    6   26    3   30.8599    4.50E+11    3.21E-01
    6   26    4   31.0300    1.24E+08    8.99E-05
    6   26   16   33.1561    6.20E+09    5.11E-03
    6   26   17   33.1568    2.22E+09    1.83E-03
    6   26   19   33.3701    6.06E+06    5.06E-06
    6   27    1   30.8586    1.85E+11    7.93E-02
    6   27    2   30.8590    1.42E+11    6.10E-02
    6   27    3   30.8599    2.63E+11    1.13E-01
    6   27    4   31.0300    3.70E+06    1.60E-06
    6   27    5   31.1635    3.00E+06    1.31E-06
    6   27   16   33.1560    3.23E+09    1.60E-03
    6   27   17   33.1567    2.19E+09    1.08E-03
    6   27   18   33.1571    2.99E+09    1.48E-03
    6   27   19   33.3700    1.92E+05    9.64E-08
    6   27   20   33.7179    1.35E+04    6.90E-09
    6   28    2   30.8590    5.90E+11    8.41E-02
    6   28   17   33.1567    8.40E+09    1.38E-03
    6   29    2   30.7447    1.55E+07    1.10E-05
    6   29    3   30.7456    4.45E+06    3.16E-06
    6   29    4   30.9144    1.74E+12    1.24E+00
    6   29   16   33.0241    5.93E+04    4.85E-08
    6   29   17   33.0248    2.74E+05    2.24E-07
    6   29   19   33.2364    3.99E+10    3.30E-02
    6   30    1   30.6529    3.36E+06    1.42E-06
    6   30    2   30.6534    4.55E+06    1.92E-06
    6   30    3   30.6542    6.22E+06    2.63E-06
    6   30    4   30.8220    1.10E+12    4.69E-01
    6   30    5   30.9538    7.28E+11    3.13E-01
    6   30   16   32.9187    1.59E+05    7.76E-08
    6   30   17   32.9194    1.17E+05    5.70E-08
    6   30   18   32.9198    2.19E+05    1.07E-07
    6   30   19   33.1297    2.79E+10    1.38E-02
    6   30   20   33.4726    9.02E+09    4.55E-03
    6   31    6   30.9118    4.72E+11    4.73E-01
    6   31    8   31.4660    3.08E+05    3.20E-07
    6   31    9   31.4660    2.45E+06    2.55E-06
    6   31   12   31.6324    2.44E+03    2.56E-09
    6   31   13   32.0873    3.12E-01    3.37E-13
    6   32    6   30.9106    4.72E+11    3.38E-01
    6   32    7   31.4647    1.99E+05    1.48E-07
    6   32    8   31.4647    1.37E+06    1.02E-06
    6   32    9   31.4647    6.42E+05    4.76E-07
    6   32   11   31.6311    3.28E+03    2.46E-09
    6   32   12   31.6311    2.16E+04    1.62E-08
    6   32   13   32.0860    1.10E-01    8.49E-14
    6   32   14   32.1610    2.89E+04    2.24E-08
    6   32   15   32.2857    5.73E-01    4.48E-13
    6   33    6   30.9098    4.72E+11    2.03E-01
    6   33    7   31.4639    4.84E+05    2.15E-07
    6   33    8   31.4639    4.19E+05    1.87E-07
    6   33   10   31.6303    1.51E+05    6.81E-08
    6   33   11   31.6303    5.14E+05    2.31E-07
    6   33   12   31.6303    1.18E+06    5.28E-07
    6   33   13   32.0851    3.40E-02    1.57E-14
    6   33   14   32.1601    1.61E+04    7.48E-09
    6   33   15   32.2848    4.23E-02    1.98E-14
    6   34    6   30.4022    1.04E+05    7.18E-08
    6   34    7   30.9382    1.55E+10    1.11E-02
    6   34    8   30.9382    2.26E+11    1.63E-01
    6   34    9   30.9382    1.21E+12    8.71E-01
    6   34   11   31.0990    1.99E+11    1.44E-01
    6   34   12   31.0990    6.05E+11    4.39E-01
    6   34   13   31.5386    1.89E+05    1.41E-07
    6   34   14   31.6111    2.46E+10    1.85E-02
    6   34   15   31.7315    5.75E+04    4.34E-08
    6   35    6   30.4010    5.90E+04    2.45E-08
    6   35    7   30.9369    3.70E+11    1.59E-01
    6   35    8   30.9369    1.08E+12    4.65E-01
    6   35   10   31.0977    2.68E+11    1.17E-01
    6   35   11   31.0977    2.03E+11    8.83E-02
    6   35   12   31.0977    3.41E+11    1.48E-01
    6   35   13   31.5373    3.10E+04    1.39E-08
    6   35   14   31.6098    2.48E+10    1.11E-02
    6   35   15   31.7302    9.89E+05    4.48E-07
    6   36    7   30.9363    1.44E+12    2.07E-01
    6   36   11   31.0971    8.15E+11    1.18E-01
    6   36   14   31.6091    2.48E+10    3.72E-03
    6   36   15   31.7296    3.73E+04    5.64E-09
    6   37    6   30.3107    1.34E+04    5.55E-09
    6   37    7   30.8434    5.74E+11    2.45E-01
    6   37    8   30.8434    1.98E+11    8.45E-02
    6   37   10   31.0032    1.37E+11    5.93E-02
    6   37   11   31.0032    9.80E+10    4.24E-02
    6   37   12   31.0033    5.91E+09    2.56E-03
    6   37   13   31.4401    2.00E+06    8.89E-07
    6   37   14   31.5121    1.66E+06    7.41E-07
    6   37   15   31.6318    8.13E+04    3.66E-08
    6   38    6   30.3107    1.19E+05    8.20E-08
    6   38    7   30.8434    1.14E+11    8.11E-02
    6   38    8   30.8434    5.31E+11    3.78E-01
    6   38    9   30.8434    1.25E+11    8.93E-02
    6   38   11   31.0032    1.86E+11    1.34E-01
    6   38   12   31.0032    5.63E+10    4.06E-02
    6   38   13   31.4401    1.47E+05    1.09E-07
    6   38   14   31.5121    2.91E+06    2.17E-06
    6   38   15   31.6318    1.08E+05    8.13E-08
    6   39    6   30.3107    4.66E+05    4.50E-07
    6   39    8   30.8434    8.41E+10    8.39E-02
    6   39    9   30.8434    6.84E+11    6.82E-01
    6   39   12   31.0032    2.44E+11    2.47E-01
    6   39   13   31.4401    5.20E+05    5.40E-07
    6   40    6   30.0483    1.45E+05    5.89E-08
    6   40    7   30.5717    9.43E+05    3.96E-07
    6   40    8   30.5717    2.86E+06    1.20E-06
    6   40   10   30.7288    1.18E+11    5.00E-02
    6   40   11   30.7288    3.54E+11    1.50E-01
    6   40   12   30.7288    5.92E+11    2.52E-01
    6   40   13   31.1579    1.56E+06    6.82E-07
    6   40   14   31.2286    8.23E+06    3.61E-06
    6   40   15   31.3462    2.97E+06    1.32E-06
    6   41    6   29.9428    3.52E+01    2.37E-11
    6   41    7   30.4625    1.07E+04    7.41E-09
    6   41    8   30.4625    2.51E+06    1.75E-06
    6   41    9   30.4625    1.44E+07    1.00E-05
    6   41   11   30.6184    5.22E+06    3.66E-06
    6   41   12   30.6184    6.56E+06    4.61E-06
    6   41   13   31.0444    8.32E+11    6.01E-01
    6   41   14   31.1146    9.88E+07    7.18E-05
    6   41   15   31.2313    2.04E+11    1.49E-01
    6   42    6   29.7802    1.64E+05    1.09E-07
    6   42    7   30.2943    3.31E+08    2.28E-04
    6   42    8   30.2943    5.03E+09    3.46E-03
    6   42    9   30.2943    2.87E+10    1.97E-02
    6   42   11   30.4485    2.97E+09    2.06E-03
    6   42   12   30.4485    8.84E+09    6.15E-03
    6   42   13   30.8698    1.71E+07    1.22E-05
    6   42   14   30.9392    3.64E+11    2.61E-01
    6   42   15   31.0546    3.83E+07    2.77E-05
    6   43    6   29.7796    9.12E+04    3.64E-08
    6   43    7   30.2936    8.38E+09    3.46E-03
    6   43    8   30.2936    2.54E+10    1.05E-02
    6   43   10   30.4478    3.93E+09    1.64E-03
    6   43   11   30.4478    2.83E+09    1.18E-03
    6   43   12   30.4478    5.46E+09    2.28E-03
    6   43   13   30.8691    7.40E+07    3.17E-05
    6   43   14   30.9385    3.67E+11    1.58E-01
    6   43   15   31.0538    3.73E+06    1.62E-06
    6   44    7   30.2932    3.37E+10    4.63E-03
    6   44   11   30.4474    1.24E+10    1.73E-03
    6   44   14   30.9381    3.68E+11    5.28E-02
    6   44   15   31.0535    1.65E+08    2.39E-05
    6   45    7   30.2388    2.65E+06    3.63E-07
    6   45   11   30.3925    2.03E+06    2.81E-07
    6   45   14   30.8813    4.14E+07    5.93E-06
    6   45   15   30.9963    7.59E+11    1.09E-01
    6   46    6   29.6988    4.35E-04    1.73E-16
    6   46    7   30.2100    1.37E+06    5.61E-07
    6   46    8   30.2100    2.70E+06    1.11E-06
    6   46   10   30.3634    9.44E+04    3.92E-08
    6   46   11   30.3634    2.57E+05    1.06E-07
    6   46   12   30.3634    1.84E+06    7.64E-07
    6   46   13   30.7823    1.24E+12    5.28E-01
    6   46   14   30.8513    4.42E+05    1.89E-07
    6   46   15   30.9660    5.38E+11    2.32E-01
    6   47    2   28.7952    8.08E+07    5.02E-05
    6   47    3   28.7960    2.51E+08    1.56E-04
    6   47    4   28.9440    2.22E+04    1.40E-08
    6   47   16   30.7853    4.83E+11    3.44E-01
    6   47   17   30.7860    1.60E+11    1.14E-01
    6   47   19   30.9698    1.48E+06    1.07E-06
    6   48    1   28.7936    1.16E+08    4.32E-05
    6   48    2   28.7940    9.51E+07    3.55E-05
    6   48    3   28.7948    1.19E+08    4.44E-05
    6   48    4   28.9428    7.00E+04    2.64E-08
    6   48    5   29.0590    1.20E+03    4.54E-10
    6   48   16   30.7840    2.66E+11    1.13E-01
    6   48   17   30.7846    1.63E+11    6.93E-02
    6   48   18   30.7849    2.15E+11    9.14E-02
    6   48   19   30.9684    5.61E+07    2.42E-05
    6   48   20   31.2678    1.30E+06    5.73E-07
    6   49    2   28.7934    3.27E+08    4.06E-05
    6   49   17   30.7839    6.43E+11    9.14E-02
    6   50    1   28.6062    7.87E+03    2.90E-09
    6   50    2   28.6065    1.52E+03    5.60E-10
    6   50    3   28.6073    5.79E+03    2.13E-09
    6   50    4   28.7534    8.50E+08    3.16E-04
    6   50    5   28.8681    8.33E+08    3.12E-04
    6   50   16   30.5698    1.08E+07    4.55E-06
    6   50   17   30.5704    1.77E+04    7.43E-09
    6   50   18   30.5707    2.33E+04    9.79E-09
    6   50   19   30.7516    1.78E+12    7.55E-01
    6   50   20   31.0468    3.10E+11    1.34E-01
    7   16    1   31.2231    4.65E+11    4.08E-01
    7   16    2   31.4463    7.46E+05    6.64E-07
    7   16    3   31.4463    1.03E+07    9.20E-06
    7   16    4   31.5189    2.64E+04    2.36E-08
    7   16   14   34.0674    7.34E+04    7.67E-08
    7   17    1   31.2219    4.65E+11    2.72E-01
    7   17    2   31.4451    4.22E+06    2.50E-06
    7   17    3   31.4451    3.36E+06    1.99E-06
    7   17    4   31.5176    4.56E+04    2.72E-08
    7   17    5   31.5176    8.94E+02    5.32E-10
    7   17   14   34.0660    9.32E+04    6.49E-08
    7   17   15   34.0668    2.14E+02    1.49E-10
    7   18    1   31.2212    4.65E+11    1.36E-01
    7   18    2   31.4444    2.13E+06    6.31E-07
    7   18    4   31.5169    6.08E+06    1.81E-06
    7   18    5   31.5169    2.50E+06    7.46E-07
    7   18   14   34.0651    2.19E+04    7.60E-09
    7   18   15   34.0660    1.05E+05    3.65E-08
    7   19    1   30.9627    1.49E+05    8.59E-08
    7   19    2   31.1822    8.16E+11    4.75E-01
    7   19    3   31.1822    3.00E+10    1.75E-02
    7   19    4   31.2536    2.15E+11    1.26E-01
    7   19    5   31.2536    6.83E+10    4.00E-02
    7   19   14   33.7577    6.47E+09    4.43E-03
    7   19   15   33.7585    1.94E+09    1.33E-03
    7   20    1   30.9624    2.32E+06    2.00E-06
    7   20    2   31.1818    4.73E+10    4.14E-02
    7   20    3   31.1818    6.94E+11    6.07E-01
    7   20    4   31.2532    2.20E+11    1.94E-01
    7   20   14   33.7572    6.21E+09    6.37E-03
    7   21    1   30.9601    4.89E+05    2.81E-07
    7   21    2   31.1796    1.42E+09    8.30E-04
    7   21    3   31.1796    1.28E+12    7.48E-01
    7   21    4   31.2509    4.17E+11    2.44E-01
    7   21    5   31.2509    2.35E+11    1.37E-01
    7   21   14   33.7546    1.22E+10    8.36E-03
    7   21   15   33.7554    6.87E+09    4.70E-03
    7   22    1   30.9591    1.08E+05    3.10E-08
    7   22    2   31.1785    1.36E+12    3.98E-01
    7   22    4   31.2499    2.47E+11    7.24E-02
    7   22    5   31.2499    4.92E+11    1.44E-01
    7   22   14   33.7534    7.18E+09    2.45E-03
    7   22   15   33.7542    1.42E+10    4.85E-03
    7   23    1   30.8375    7.30E+05    2.08E-07
    7   23    2   31.0552    2.55E+06    7.38E-07
    7   23    4   31.1259    7.14E+11    2.07E-01
    7   23    5   31.1259    3.45E+11    1.00E-01
    7   23   14   33.6088    5.28E+09    1.79E-03
    7   23   15   33.6097    2.85E+09    9.66E-04
    7   24    6   31.1258    5.87E+11    5.12E-01
    7   24    7   31.1263    2.52E+11    2.19E-01
    7   24    9   31.5754    2.55E+04    2.29E-08
    7   24   10   31.5754    3.55E+05    3.18E-07
    7   24   12   31.9768    2.91E+04    2.68E-08
    7   25    6   31.1246    3.78E+11    2.19E-01
    7   25    7   31.1252    1.12E+11    6.50E-02
    7   25    8   31.1255    3.50E+11    2.03E-01
    7   25    9   31.5743    6.01E+05    3.59E-07
    7   25   10   31.5743    2.34E+06    1.40E-06
    7   25   11   31.7819    9.59E+04    5.81E-08
    7   25   12   31.9756    5.46E+04    3.35E-08
    7   25   13   31.9763    8.69E+02    5.32E-10
    7   26    7   31.1245    7.00E+11    2.03E-01
    7   26    8   31.1248    1.40E+11    4.06E-02
    7   26    9   31.5736    1.15E+06    3.44E-07
    7   26   11   31.7811    3.93E+04    1.19E-08
    7   26   12   31.9749    3.80E+04    1.16E-08
    7   26   13   31.9756    9.69E+04    2.97E-08
    7   27    6   30.7203    1.21E+05    6.85E-08
    7   27    7   30.7208    2.19E+05    1.24E-07
    7   27    8   30.7212    1.60E+06    9.06E-07
    7   27    9   31.1583    5.64E+10    3.29E-02
    7   27   10   31.1583    5.09E+11    2.96E-01
    7   27   11   31.3604    1.89E+11    1.12E-01
    7   27   12   31.5491    3.49E+10    2.08E-02
    7   27   13   31.5497    6.73E+09    4.02E-03
    7   28    7   30.7206    2.26E+05    6.40E-08
    7   28    8   30.7209    6.74E+05    1.91E-07
    7   28    9   31.1580    5.78E+11    1.68E-01
    7   28   11   31.3601    1.92E+11    5.66E-02
    7   28   12   31.5488    1.42E+10    4.24E-03
    7   28   13   31.5494    2.82E+10    8.41E-03
    7   29    6   30.3550    5.50E+03    3.04E-09
    7   29    7   30.3555    1.23E+05    6.79E-08
    7   29    8   30.3558    1.56E+05    8.61E-08
    7   29    9   30.7825    6.57E+09    3.73E-03
    7   29   10   30.7825    6.03E+10    3.43E-02
    7   29   11   30.9798    2.00E+10    1.15E-02
    7   29   12   31.1639    7.62E+11    4.45E-01
    7   29   13   31.1645    1.53E+11    8.89E-02
    7   30    7   30.3549    3.26E+04    8.99E-09
    7   30    8   30.3552    1.12E+04    3.09E-09
    7   30    9   30.7819    6.52E+10    1.85E-02
    7   30   11   30.9791    2.05E+10    5.90E-03
    7   30   12   31.1632    3.05E+11    8.89E-02
    7   30   13   31.1639    6.10E+11    1.78E-01
    7   31    1   28.6220    2.39E+03    5.87E-10
    7   31    2   28.8095    6.60E+04    1.64E-08
    7   31    4   28.8704    7.54E+07    1.88E-05
    7   31    5   28.8704    2.54E+07    6.35E-06
    7   31   14   30.9942    7.17E+11    2.07E-01
    7   31   15   30.9949    3.48E+11    1.00E-01

